A minimizing-movement framework for parametric finite element approximation of anisotropic curve shortening flows

We propose a minimizing-movement framework for constructing parametric finite element methods (PFEMs) for anisotropic curve shortening flows. The cornerstone is an admissible modified energy: a smooth, convex, and iteration-dependent surrogate that majorizes the original anisotropic energy and agrees with it at the current iterate. For any fixed finite element degree $n\geq1$ and any positive surface energy density $\gamma\in C^2(\mathbb{S}^1)$, the unconstrained one-step problem has a unique solution for any time-step size whenever the parametric derivative of the current discrete curve does not vanish on any mesh element. It also satisfies a one-step discrete energy dissipation inequality. It therefore preserves the variational structure of the underlying $L^2$-gradient flow. The framework recovers a variational interpretation of Dziuk's isotropic scheme and applies directly to the weak anisotropies. For strong anisotropies, a convex splitting removes the weak-anisotropy restriction on the original density. A scalar constraint further extends the framework to area-preserving flows. Numerical experiments exhibit approximately the expected convergence for smooth isotropic and weakly anisotropic examples. They also confirm energy dissipation and area preservation. In the strongly anisotropic regime, the computations produce sharp facet-like profiles but reveal mesh-scale oscillations under the grid refinement.

==> figure/eoc_apcsf_iso_ellipse.dat <==
# AP-CSF EOC convergence data -- case 'iso_ellipse'
# aniso = isotropic, params = {}, initial shape = ellipse
# tau = 1.0 * h^2,  refinements N = [16, 32, 64, 128, 256, 512]
# manifold-distance error E_M between adjacent mesh pairs (h = coarser mesh size)
#                h          E_M(T=0.05)           E_M(T=0.5)             E_M(T=2)
    6.2500000000e-02     1.2037702176e-01     1.3026875071e-01     1.5192969782e-01
    3.1250000000e-02     3.0305845169e-02     3.2899425772e-02     3.8076168420e-02
    1.5625000000e-02     7.5894502911e-03     8.2355571296e-03     9.4932567578e-03
    7.8125000000e-03     1.8981659404e-03     2.0595983085e-03     2.3710816677e-03
    3.9062500000e-03     4.7459145791e-04     5.1493615724e-04     5.9263853513e-04


==> figure/eoc_apcsf_kfold_k4_weak_ellipse.dat <==
# AP-CSF EOC convergence data -- case 'kfold_k4_weak_ellipse'
# aniso = kfold, params = {'k': 4, 'beta': 0.03}, initial shape = ellipse
# tau = 1.0 * h^2,  refinements N = [16, 32, 64, 128, 256, 512]
# manifold-distance error E_M between adjacent mesh pairs (h = coarser mesh size)
#                h          E_M(T=0.05)           E_M(T=0.5)             E_M(T=2)
    6.2500000000e-02     1.2075649221e-01     1.3482800664e-01     1.4513795584e-01
    3.1250000000e-02     3.0390079519e-02     3.4176678087e-02     3.9888706039e-02
    1.5625000000e-02     7.6092344738e-03     8.5565246435e-03     1.0274418744e-02
    7.8125000000e-03     1.9030248703e-03     2.1398033109e-03     2.5816421097e-03
    3.9062500000e-03     4.7580126806e-04     5.3498286891e-04     6.4601579193e-04


==> figure/eoc_apcsf_l4_ellipse.dat <==
# AP-CSF EOC convergence data -- case 'l4_ellipse'
# aniso = l4, params = {}, initial shape = ellipse
# tau = 1.0 * h^2,  refinements N = [16, 32, 64, 128, 256, 512]
# manifold-distance error E_M between adjacent mesh pairs (h = coarser mesh size)
#                h          E_M(T=0.05)           E_M(T=0.5)             E_M(T=2)
    6.2500000000e-02     1.2481119615e-01     1.5622698248e-01     1.2224608647e-01
    3.1250000000e-02     3.0931619073e-02     4.1709336183e-02     3.3400906219e-02
    1.5625000000e-02     7.7666567842e-03     9.4343627376e-03     9.3009032607e-03
    7.8125000000e-03     1.9460800519e-03     2.4733051108e-03     2.7946597374e-03
    3.9062500000e-03     4.8700271760e-04     5.9526402014e-04     9.3024129135e-04


==> figure/eoc_apcsf_riemannian_ellipse.dat <==
# AP-CSF EOC convergence data -- case 'riemannian_ellipse'
# aniso = riemannian, params = {'G_list': [(1.0, 0.0, 2.0)]}, initial shape = ellipse
# tau = 1.0 * h^2,  refinements N = [16, 32, 64, 128, 256, 512]
# manifold-distance error E_M between adjacent mesh pairs (h = coarser mesh size)
#                h          E_M(T=0.05)           E_M(T=0.5)             E_M(T=2)
    6.2500000000e-02     1.2127425142e-01     1.4771077543e-01     2.3748382547e-01
    3.1250000000e-02     3.0578783604e-02     3.7925234036e-02     6.6233857717e-02
    1.5625000000e-02     7.6546657763e-03     9.4640549276e-03     1.6223727030e-02
    7.8125000000e-03     1.9141754323e-03     2.3645082361e-03     4.0232004064e-03
    3.9062500000e-03     4.7857390323e-04     5.9101182878e-04     1.0036093289e-03


==> figure/eoc_iso_circle.dat <==
# EOC convergence data -- case 'iso_circle'
# aniso = isotropic, params = {}, initial shape = circle
# tau = 1 * h^2,  refinements N = [16, 32, 64, 128, 256, 512]
# manifold-distance error E_M between adjacent mesh pairs (h = coarser mesh size)
#                h          E_M(T=0.05)           E_M(T=0.1)           E_M(T=0.3)
    6.2500000000e-02     5.8475150104e-02     5.6797567686e-02     4.6939146041e-02
    3.1250000000e-02     1.4742656892e-02     1.4339576843e-02     1.1968238475e-02
    1.5625000000e-02     3.6915693429e-03     3.5897394611e-03     2.9905263012e-03
    7.8125000000e-03     9.2337800991e-04     8.9798421526e-04     7.4854615424e-04
    3.9062500000e-03     2.3086750006e-04     2.2451480014e-04     1.8712967985e-04


==> figure/eoc_kfold_k4_weak_circle.dat <==
# EOC convergence data -- case 'kfold_k4_weak_circle'
# aniso = kfold, params = {'k': 4, 'beta': 0.03}, initial shape = circle
# tau = 1 * h^2,  refinements N = [16, 32, 64, 128, 256, 512]
# manifold-distance error E_M between adjacent mesh pairs (h = coarser mesh size)
#                h          E_M(T=0.05)           E_M(T=0.1)           E_M(T=0.3)
    6.2500000000e-02     5.8868480672e-02     5.6971513082e-02     4.5026518364e-02
    3.1250000000e-02     1.4817980346e-02     1.4364893975e-02     1.1693889451e-02
    1.5625000000e-02     3.7086806317e-03     3.5921800657e-03     2.9304156517e-03
    7.8125000000e-03     9.2753816084e-04     8.9849959579e-04     7.3398030249e-04
    3.9062500000e-03     2.3189983478e-04     2.2463875453e-04     1.8351171397e-04


==> figure/eoc_l4_circle.dat <==
# EOC convergence data -- case 'l4_circle'
# aniso = l4, params = {}, initial shape = circle
# tau = 1 * h^2,  refinements N = [16, 32, 64, 128, 256, 512]
# manifold-distance error E_M between adjacent mesh pairs (h = coarser mesh size)
#                h          E_M(T=0.05)           E_M(T=0.1)           E_M(T=0.3)
    6.2500000000e-02     6.2578110246e-02     5.7562474599e-02     2.9427892138e-02
    3.1250000000e-02     1.6280549674e-02     1.4755619610e-02     6.6382533696e-03
    1.5625000000e-02     4.0346625471e-03     3.7205808962e-03     1.4911347673e-03
    7.8125000000e-03     9.9588119187e-04     9.3283640759e-04     2.9573587808e-04
    3.9062500000e-03     2.4880794993e-04     2.3306227873e-04     5.6995127239e-05


==> figure/eoc_riemannian_circle.dat <==
# EOC convergence data -- case 'riemannian_circle'
# aniso = riemannian, params = {'G_list': [(1.0, 0.0, 2.0)]}, initial shape = circle
# tau = 1 * h^2,  refinements N = [16, 32, 64, 128, 256, 512]
# manifold-distance error E_M between adjacent mesh pairs (h = coarser mesh size)
#                h          E_M(T=0.05)           E_M(T=0.1)           E_M(T=0.3)
    6.2500000000e-02     5.7556662336e-02     5.4913818270e-02     3.6526972704e-02
    3.1250000000e-02     1.4514606284e-02     1.3869225421e-02     9.4141256016e-03
    1.5625000000e-02     3.6335301507e-03     3.4697991270e-03     2.3421319668e-03
    7.8125000000e-03     9.0887905826e-04     8.6800680924e-04     5.8665142860e-04
    3.9062500000e-03     2.2723872762e-04     2.1701122780e-04     1.4661632214e-04

